The UWISH2 extended H2 source catalogue

We present the extended source catalogue for the UKIRT Widefield Infrared Survey for H2 (UWISH2). The survey is unbiased along the inner Galactic Plane from l \approx 357deg to l \approx 65deg and |b| < 1.5deg and covers 209 square degrees. A further 42.0 and 35.5 square degrees of high dust column density regions have been targeted in Cygnus and Auriga. We have identified 33200 individual extended H2 features. They have been classified to be associated with about 700 groups of jets and outflows, 284 individual (candidate) Planetary Nebulae, 30 Supernova Remnants and about 1300 Photo-Dissociation Regions. We find a clear decline of star formation activity (traced by H2 emission from jets and photo-dissociation regions) with increasing distance from the Galactic Centre. About 60% of the detected candidate Planetary Nebulae have no known counterpart and 25% of all Supernova Remnants have detectable H2 emission associated with them.

==> reply.txt <==
Please find attached our revised manuscript entitled 'Extended H2 emission line
sources from UWISH2' for possible publication in MNRAS. We'd like to thank the
referee for the quick reply. Following the suggestions we have made some small
additions to the text. We have listed the changes made based on the referees
report below. We also made some small changes to Figure 8 -- see bottom of our
reply.

> Editorial Comments: 
> Please reduce the number of keywords - the maximum is 6.

We have removed one of the key words; there are now six.

> Reviewer's Comments:
> 
> This is a very good introduction/overview of the UWISH2 H2 survey.  I the
> the description of the survey and the initial work on extracting types and
> numbers of sources is appropriate for MNRAS. The authors present the
> strengths and weaknesses of the survey well, and I commend them for
> including Figure 5 to educate the nonexpert reader/user.  The paper is
> generally very well written. I have a few minor points/suggestions for the
> authors to consider.
> 
> Page 1 second line in left hand column:   I do not think the word "covered'
> is optimum here since the broad-bands surveys "cover" the active component
> as well as others.  I think that "selected" or "emphasized" would be better.

We agree and changed 'covered' to 'emphasised'.
 
> Figure 1 caption:  what does "seeing values" mean?  I figured this out from
> material presented later but it would be worth writing in a few words "tiles
> with worse seeing" and possibly refer to subsequent material in the paper.

We have changed the figure caption to:

Plots of the seeing distribution in the Galactic Plane area of the survey.
Positions covered by tiles/images with worse seeing are indicated by darker
colours. See Sect.\,2.3 for more details.

> Figure 6 caption:  I do not think the phrase "All images have the colours
> inverted" is helpful or even correct.  First, there are no colors here and
> second, as many astronomy images have darker signifying higher intensity as
> the inverse.  It would be less confusing to write nothing at all here.

Agreed. The same phrase was used in the caption of Figure.5. We have
changed the phrase in both captions to:

Suspected \htwo--bright features are darker.

> Page 6 top line of right hand column:  Would not "estimate" be preferable to
> "estimation" here?

Agreed. changed to 'estimate'.

> Notably on page 7, but elsewhere as well (e.g. p. 11), the critical term
> "H$_2$ has a space or more inserted between the H and the 2.  This looks
> very bad, but seems to be some kind of typesetting problem inasmuch as lines
> with this problem run past the RH margin.  This can hopefully be fixed
> without too much problem. 

We do not encounter this problem in our PDF version of the paper, which is
identical to the one submitted to MNRAS. This is possibly a problem with fonts
on the computer used to view the file. We double checked the entire paper, and
all occurances of "H2" in the text are typed as "\htwo" which has globally been
defined in the LaTeX file header as:

\newcommand{\htwo}{H$_2$\,}

Hence no changes have been made.

> The figures are generally clear and appropriate but figures A1 and A2 could
> be reduced somewhat in size, while Figure 8 should be kept in color.

Figures A1 and A2 are identical in size to Figures 1 and 2 in the main
text. We don't think they should be presented smaller than the current
1column width. Furthermore, they are in the Appendix which is supposed to
be published online only. Thus we would like to keep them at their current
size.

Concerning Figure 8: We have re-done this figure. It now differs in some details
from the original, but this has no influence on any of the analysis or results
as only the making of the figure has changed slightly. There are two reasons for
the small differences: i) there was an indexing issue which caused some of the
circles in the bottom left panel to have a slightly wrong radius; ii) the figure
caption stated that all fluxes displayed are the total fluxes. However, we had
the median fluxes displayed. This has been changed to the total fluxes now. As
both fluxes do nicely correlate (as discussed in the paper) the changes in the
figure are very minor.

